An empirical study of various candidate selection and partitioning techniques in the DIRECT framework

Over the last three decades, many attempts have been made to improve the DIRECT (DIviding RECTangles) algorithm's efficiency. Various novel ideas and extensions have been suggested. The main two steps of DIRECT-type algorithms are selecting and partitioning potentially optimal rectangles. However, the most efficient combination of these two steps is an area that has not been investigated so far. This paper presents a study covering an extensive examination of various candidate selection and partitioning techniques within the same DIRECT algorithmic framework. Twelve DIRECT-type algorithmic variations are compared on 800 randomly generated GKLS-type test problems and 96 box-constrained global optimization problems from DIRECTGOLib v1.1 with varying complexity. Based on these studies, we have identified the most efficient selection and partitioning combinations leading to new, more efficient, DIRECT-type algorithms. All these algorithms are included in the latest version of DIRECTGO v1.1.0 and are publicly available.

==> data/Overall.txt <==
DD1		DR1		BI1		AD1		HL1		T
0.0319	0.5000	0.1064	0.2766	0.0745	1
0.1809	0.5957	0.1489	0.3936	0.1064	1.2
0.3511	0.6702	0.2553	0.4894	0.1809	1.4
0.4468	0.7021	0.4255	0.5851	0.2128	1.6
0.4787	0.7128	0.4894	0.6596	0.3191	1.8
0.4894	0.7234	0.5532	0.6809	0.4043	2
0.5319	0.7553	0.6064	0.6915	0.4574	2.2
0.5532	0.7660	0.6383	0.7128	0.5213	2.4
0.6170	0.7660	0.6702	0.7128	0.5532	2.6
0.6277	0.7660	0.7021	0.7128	0.6170	2.8
0.6383	0.7766	0.7234	0.7234	0.6596	3
0.6489	0.7766	0.7340	0.7447	0.6596	3.2
0.6489	0.7766	0.7660	0.7447	0.6809	3.4
0.6702	0.7872	0.7766	0.7447	0.7234	3.6
0.6702	0.7872	0.7872	0.7553	0.7447	3.8
0.6702	0.7872	0.7872	0.7553	0.7553	4
0.6915	0.7979	0.7979	0.7553	0.7660	4.2
0.7340	0.7979	0.7979	0.7660	0.7872	4.4
0.7340	0.8085	0.8085	0.7660	0.7872	4.6
0.7340	0.8191	0.8085	0.7660	0.7979	4.8
0.7553	0.8191	0.8085	0.7766	0.8191	5
0.7553	0.8191	0.8298	0.7766	0.8191	5.2
0.7553	0.8191	0.8404	0.7766	0.8191	5.4
0.7553	0.8191	0.8404	0.7766	0.8191	5.6
0.7553	0.8191	0.8404	0.7766	0.8191	5.8
0.7660	0.8298	0.8511	0.7766	0.8191	6
0.7660	0.8298	0.8511	0.7872	0.8191	6.2
0.7766	0.8298	0.8511	0.7872	0.8191	6.4
0.7766	0.8298	0.8511	0.7872	0.8298	6.6
0.7872	0.8298	0.8511	0.7872	0.8404	6.8
0.7872	0.8298	0.8511	0.7872	0.8404	7
0.7872	0.8298	0.8511	0.7872	0.8511	7.2
0.7872	0.8298	0.8511	0.7872	0.8511	7.4
0.7872	0.8298	0.8617	0.7872	0.8617	7.6
0.7872	0.8298	0.8617	0.7872	0.8617	7.8
0.7872	0.8298	0.8617	0.7979	0.8617	8
0.7872	0.8298	0.8617	0.8085	0.8723	8.2
0.7872	0.8298	0.8617	0.8085	0.8723	8.4
0.7872	0.8298	0.8617	0.8085	0.8936	8.6
0.7872	0.8298	0.8617	0.8191	0.8936	8.8
0.7872	0.8511	0.8617	0.8298	0.8936	9
0.7872	0.8511	0.8617	0.8298	0.8936	9.2
0.7979	0.8511	0.8617	0.8298	0.8936	9.4
0.7979	0.8511	0.8617	0.8298	0.8936	9.6
0.7979	0.8511	0.8617	0.8298	0.8936	9.8
0.7979	0.8617	0.8617	0.8298	0.8936	10


==> data/Overalla.txt <==
DD		DR		BI		AD		HL		T
0.1170	0.3085	0.2447	0.1809	0.1277	1
0.2021	0.3830	0.2766	0.2447	0.1596	1.2
0.3617	0.4468	0.3830	0.2979	0.2979	1.4
0.4149	0.4574	0.4362	0.3723	0.3723	1.6
0.4468	0.4574	0.5000	0.3936	0.4043	1.8
0.4894	0.4574	0.5532	0.4255	0.4787	2
0.5213	0.4574	0.6170	0.4255	0.5106	2.2
0.5319	0.4681	0.6383	0.4574	0.5532	2.4
0.5532	0.4681	0.6489	0.5000	0.5638	2.6
0.5957	0.4787	0.6596	0.5213	0.5957	2.8
0.5957	0.4894	0.6702	0.5319	0.6064	3
0.6064	0.4894	0.6702	0.5532	0.6277	3.2
0.6170	0.5000	0.6809	0.5532	0.6383	3.4
0.6277	0.5000	0.6915	0.5532	0.6383	3.6
0.6277	0.5000	0.6915	0.5532	0.6489	3.8
0.6489	0.5000	0.6915	0.5532	0.6596	4
0.6702	0.5106	0.6915	0.5532	0.6596	4.2
0.6809	0.5106	0.6915	0.5638	0.6809	4.4
0.6915	0.5106	0.7021	0.5745	0.6809	4.6
0.6915	0.5213	0.7021	0.5957	0.6915	4.8
0.7021	0.5213	0.7021	0.5957	0.7021	5
0.7021	0.5213	0.7021	0.5957	0.7021	5.2
0.7021	0.5426	0.7021	0.6064	0.7128	5.4
0.7128	0.5426	0.7234	0.6170	0.7128	5.6
0.7128	0.5426	0.7234	0.6170	0.7340	5.8
0.7234	0.5426	0.7340	0.6170	0.7340	6
0.7234	0.5426	0.7340	0.6170	0.7340	6.2
0.7234	0.5426	0.7340	0.6170	0.7553	6.4
0.7340	0.5426	0.7340	0.6170	0.7660	6.6
0.7553	0.5426	0.7553	0.6170	0.7766	6.8
0.7660	0.5426	0.7553	0.6170	0.7766	7
0.7660	0.5426	0.7553	0.6170	0.7766	7.2
0.7660	0.5532	0.7553	0.6277	0.7766	7.4
0.7660	0.5532	0.7553	0.6277	0.7766	7.6
0.7660	0.5532	0.7553	0.6277	0.7766	7.8
0.7660	0.5532	0.7660	0.6277	0.7766	8
0.7660	0.5532	0.7660	0.6277	0.7766	8.2
0.7660	0.5638	0.7660	0.6277	0.7766	8.4
0.7660	0.5638	0.7872	0.6277	0.7766	8.6
0.7660	0.5638	0.7872	0.6277	0.7766	8.8
0.7660	0.5638	0.7872	0.6383	0.7766	9
0.7766	0.5638	0.7872	0.6383	0.7766	9.2
0.7766	0.5745	0.7872	0.6383	0.7766	9.4
0.7766	0.5745	0.7872	0.6383	0.7766	9.6
0.7766	0.5851	0.7872	0.6383	0.7766	9.8
0.7766	0.5851	0.7872	0.6383	0.7766	10


==> data/Overallas.txt <==
DD		DR		BI		AD		HL		T
0.0106	0.4468	0.1702	0.1915	0.1596	1
0.0319	0.4681	0.2447	0.2979	0.2021	1.2
0.0426	0.5319	0.2872	0.3617	0.2447	1.4
0.0638	0.5638	0.3191	0.4043	0.3191	1.6
0.1064	0.5745	0.4468	0.4681	0.3936	1.8
0.1277	0.5745	0.4574	0.4894	0.4681	2
0.1809	0.5851	0.4787	0.5000	0.4894	2.2
0.2447	0.6064	0.5000	0.5426	0.5638	2.4
0.2766	0.6064	0.5532	0.5532	0.5957	2.6
0.2979	0.6064	0.6277	0.5638	0.6277	2.8
0.2979	0.6064	0.6489	0.5851	0.6383	3
0.2979	0.6064	0.6702	0.5851	0.6383	3.2
0.3085	0.6170	0.6809	0.5851	0.6383	3.4
0.3298	0.6277	0.6915	0.5957	0.6489	3.6
0.3617	0.6489	0.7128	0.6064	0.6809	3.8
0.3617	0.6596	0.7234	0.6064	0.7128	4
0.3936	0.6596	0.7234	0.6064	0.7340	4.2
0.3936	0.6702	0.7234	0.6064	0.7553	4.4
0.4043	0.6702	0.7340	0.6064	0.7553	4.6
0.4149	0.6702	0.7447	0.6064	0.7553	4.8
0.4149	0.6809	0.7447	0.6064	0.7553	5
0.4255	0.6809	0.7447	0.6170	0.7660	5.2
0.4255	0.6809	0.7447	0.6170	0.7660	5.4
0.4255	0.7021	0.7447	0.6170	0.7766	5.6
0.4362	0.7021	0.7553	0.6277	0.7979	5.8
0.4681	0.7021	0.7553	0.6277	0.8085	6
0.4681	0.7021	0.7553	0.6277	0.8085	6.2
0.4681	0.7021	0.7660	0.6277	0.8085	6.4
0.4681	0.7128	0.7660	0.6277	0.8085	6.6
0.4681	0.7128	0.7660	0.6277	0.8085	6.8
0.4681	0.7234	0.7660	0.6277	0.8085	7
0.4681	0.7234	0.7660	0.6383	0.8085	7.2
0.4681	0.7234	0.7660	0.6489	0.8085	7.4
0.4787	0.7234	0.7766	0.6489	0.8085	7.6
0.4787	0.7234	0.7766	0.6596	0.8085	7.8
0.4787	0.7234	0.7766	0.6596	0.8085	8
0.4787	0.7234	0.7766	0.6596	0.8085	8.2
0.4894	0.7234	0.7766	0.6596	0.8085	8.4
0.5106	0.7234	0.7766	0.6596	0.8085	8.6
0.5106	0.7340	0.7766	0.6596	0.8085	8.8
0.5213	0.7447	0.7766	0.6596	0.8191	9
0.5213	0.7447	0.7766	0.6702	0.8298	9.2
0.5213	0.7447	0.7872	0.6702	0.8404	9.4
0.5213	0.7553	0.7979	0.6809	0.8404	9.6
0.5213	0.7553	0.7979	0.6809	0.8404	9.8
0.5213	0.7553	0.7979	0.6809	0.8404	10


==> data/Overallass.txt <==
DDA		DRA		BIA		ADA		DDO		DRO		BIO		ADO		DDG		DRG 	BIG		ADG		T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	10
0.0000	0.0208	0.0000	0.0000	0.0208	0.0208	0.0000	0.0000	0.0000	0.0208	0.0000	0.0000	20
0.0000	0.0208	0.0104	0.0000	0.0208	0.0208	0.0104	0.0000	0.0208	0.0208	0.0104	0.0000	30
0.0208	0.0208	0.0104	0.0208	0.0208	0.0208	0.0104	0.0208	0.0208	0.0208	0.0104	0.0000	40
0.0208	0.0208	0.0208	0.0208	0.0208	0.0313	0.0208	0.0313	0.0208	0.0208	0.0104	0.0208	50
0.0208	0.0208	0.0208	0.0208	0.0313	0.0417	0.0313	0.0625	0.0208	0.0208	0.0208	0.0208	60
0.0208	0.0417	0.0208	0.0313	0.0521	0.0625	0.0417	0.0729	0.0208	0.0208	0.0208	0.0208	70
0.0208	0.0417	0.0208	0.0313	0.0625	0.0625	0.0417	0.0938	0.0208	0.0208	0.0208	0.0208	80
0.0208	0.0521	0.0417	0.0521	0.0938	0.0729	0.0521	0.1042	0.0208	0.0417	0.0208	0.0521	90
0.0208	0.0833	0.0417	0.0833	0.1042	0.0938	0.0625	0.1146	0.0208	0.0417	0.0208	0.0729	100
0.0208	0.0833	0.0625	0.0938	0.1146	0.1250	0.0729	0.1563	0.0313	0.0521	0.0208	0.0938	110
0.0208	0.1354	0.0625	0.1042	0.1354	0.1458	0.0938	0.1667	0.0313	0.0625	0.0208	0.1042	120
0.0313	0.1354	0.0625	0.1146	0.1771	0.1458	0.1042	0.1771	0.0417	0.0625	0.0313	0.1146	130
0.0313	0.1563	0.0625	0.1250	0.1771	0.1667	0.1250	0.1979	0.0417	0.0833	0.0313	0.1563	140
0.0313	0.1563	0.0625	0.1354	0.1979	0.1667	0.1354	0.2188	0.0417	0.1042	0.0313	0.1771	150
0.0313	0.1667	0.0625	0.1354	0.2188	0.1667	0.1458	0.2292	0.0521	0.1146	0.0417	0.1979	160
0.0521	0.1667	0.0938	0.1458	0.2188	0.1667	0.1771	0.2396	0.0729	0.1146	0.0417	0.2188	170
0.0521	0.1667	0.0938	0.1771	0.2188	0.1979	0.1771	0.2500	0.0833	0.1458	0.0521	0.2292	180
0.0521	0.1875	0.1354	0.1875	0.2188	0.1979	0.1875	0.2500	0.1250	0.1563	0.0625	0.2292	190
0.0521	0.1875	0.1354	0.2083	0.2396	0.2083	0.1979	0.2708	0.1354	0.1563	0.0625	0.2292	200
0.1458	0.2500	0.1875	0.3021	0.3438	0.2500	0.3021	0.3333	0.1667	0.2188	0.1354	0.3229	300
0.1979	0.2604	0.2396	0.3229	0.3958	0.3125	0.3646	0.3958	0.2292	0.3021	0.1875	0.3646	400
0.1979	0.3229	0.2604	0.4063	0.4479	0.3542	0.4167	0.4271	0.2708	0.3333	0.2604	0.4063	500
0.2604	0.3854	0.2813	0.4167	0.4688	0.3958	0.4375	0.4583	0.3229	0.3750	0.2708	0.4792	600
0.2917	0.4271	0.3438	0.4688	0.4688	0.4167	0.4583	0.4792	0.3542	0.3854	0.2813	0.4896	700
0.3021	0.5000	0.3646	0.4792	0.5000	0.4167	0.4896	0.4792	0.4063	0.4583	0.2917	0.5208	800
0.3125	0.5000	0.3750	0.4896	0.5208	0.4375	0.4896	0.5104	0.4063	0.4792	0.3333	0.5313	900
0.3229	0.5000	0.3854	0.4896	0.5208	0.4688	0.5104	0.5104	0.4167	0.5104	0.3854	0.5521	1000
0.3750	0.5313	0.5208	0.5625	0.5625	0.5313	0.6250	0.5833	0.5208	0.5938	0.5104	0.6458	2000
0.4167	0.5833	0.5729	0.6146	0.6458	0.5938	0.6563	0.5833	0.5729	0.6250	0.5521	0.6979	3000
0.4375	0.6667	0.5833	0.6250	0.6771	0.6042	0.6875	0.6042	0.5833	0.6667	0.6146	0.7188	4000
0.4479	0.6771	0.5938	0.6250	0.6875	0.6146	0.6979	0.6250	0.5938	0.7188	0.6146	0.7188	5000
0.4479	0.6771	0.6563	0.6250	0.6875	0.6250	0.7188	0.6354	0.6250	0.7188	0.6563	0.7396	6000
0.5000	0.6771	0.6667	0.6354	0.6875	0.6563	0.7396	0.6458	0.6354	0.7292	0.6875	0.7396	7000
0.5000	0.6979	0.6771	0.6563	0.7188	0.6563	0.7396	0.6458	0.6458	0.7708	0.7188	0.7500	8000
0.5208	0.6979	0.6979	0.6563	0.7292	0.6563	0.7500	0.6771	0.6458	0.8021	0.7292	0.7500	9000
0.5208	0.6979	0.6979	0.6563	0.7292	0.6563	0.7500	0.6771	0.6667	0.8021	0.7396	0.7500	10000
0.5938	0.7396	0.7396	0.6979	0.7917	0.6875	0.7813	0.6979	0.7708	0.8229	0.8333	0.8125	20000
0.6146	0.7604	0.7813	0.7188	0.8125	0.7292	0.7917	0.7083	0.7813	0.8750	0.8438	0.8438	30000
0.6354	0.7604	0.8021	0.7396	0.8229	0.7396	0.7917	0.7188	0.8229	0.8854	0.8646	0.8646	40000
0.6458	0.7604	0.8125	0.7396	0.8229	0.7500	0.8021	0.7188	0.8542	0.8854	0.8646	0.8750	50000
0.6771	0.7708	0.8125	0.7604	0.8333	0.7500	0.8021	0.7188	0.8542	0.8958	0.8854	0.8854	60000
0.7083	0.7708	0.8125	0.7708	0.8438	0.7604	0.8021	0.7188	0.8542	0.9063	0.8958	0.8854	70000
0.7083	0.7708	0.8229	0.7813	0.8438	0.7604	0.8021	0.7292	0.8750	0.9167	0.9063	0.8958	80000
0.7396	0.7917	0.8229	0.7813	0.8542	0.7604	0.8125	0.7396	0.8750	0.9167	0.9167	0.8958	90000
0.7813	0.7917	0.8229	0.7813	0.8542	0.7708	0.8125	0.7500	0.8750	0.9167	0.9271	0.9063	100000
0.7813	0.7917	0.8229	0.7813	0.8542	0.7708	0.8125	0.7500	0.8750	0.9167	0.9271	0.9063	100000
0.8021	0.8021	0.8333	0.7813	0.8542	0.7708	0.8333	0.7917	0.8958	0.9271	0.9271	0.9167	150000
0.8125	0.8229	0.8333	0.8021	0.8542	0.7813	0.8542	0.7917	0.9271	0.9479	0.9375	0.9167	200000
0.8229	0.8229	0.8438	0.8021	0.8542	0.7917	0.8646	0.7917	0.9271	0.9479	0.9375	0.9167	250000
0.8229	0.8333	0.8542	0.8021	0.8542	0.7917	0.8646	0.7917	0.9271	0.9479	0.9375	0.9167	300000
0.8333	0.8333	0.8646	0.8021	0.8750	0.8021	0.8646	0.7917	0.9375	0.9479	0.9479	0.9167	350000
0.8333	0.8438	0.8646	0.8021	0.8750	0.8021	0.8646	0.7917	0.9479	0.9479	0.9479	0.9271	400000
0.8542	0.8542	0.8646	0.8021	0.8750	0.8021	0.8646	0.7917	0.9479	0.9479	0.9479	0.9271	450000
0.8542	0.8646	0.8646	0.8125	0.8750	0.8021	0.8750	0.7917	0.9479	0.9479	0.9479	0.9271	500000
0.8646	0.8646	0.8646	0.8125	0.8750	0.8021	0.8750	0.7917	0.9479	0.9479	0.9479	0.9271	550000
0.8646	0.8646	0.8750	0.8125	0.8750	0.8125	0.8750	0.7917	0.9479	0.9479	0.9479	0.9271	600000
0.8646	0.8646	0.8750	0.8125	0.8750	0.8125	0.8750	0.7917	0.9479	0.9479	0.9479	0.9271	650000
0.8646	0.8646	0.8750	0.8125	0.8750	0.8125	0.8854	0.7917	0.9583	0.9479	0.9479	0.9271	700000
0.8646	0.8646	0.8750	0.8125	0.8750	0.8125	0.8854	0.7917	0.9583	0.9479	0.9479	0.9271	750000
0.8646	0.8646	0.8854	0.8125	0.8750	0.8229	0.8854	0.7917	0.9583	0.9479	0.9479	0.9271	800000
0.8646	0.8646	0.8854	0.8125	0.8750	0.8229	0.8854	0.7917	0.9583	0.9479	0.9479	0.9271	850000
0.8646	0.8646	0.8854	0.8125	0.8854	0.8229	0.8854	0.7917	0.9583	0.9479	0.9479	0.9271	900000
0.8646	0.8646	0.8854	0.8125	0.8854	0.8229	0.8854	0.7917	0.9583	0.9479	0.9479	0.9271	950000
0.8646	0.8646	0.8854	0.8125	0.8854	0.8229	0.8854	0.7917	0.9583	0.9479	0.9479	0.9271	1000000

==> data/Overallass1.txt <==
DDA		DRA		BIA		ADA		DDO		DRO		BIO		ADO		DDG		DRG 	BIG		ADG		T
0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0025	0.0000	10
0.0025	0.0050	0.0025	0.0000	0.0050	0.0100	0.0025	0.0000	0.0050	0.0075	0.0025	0.0000	20
0.0075	0.0100	0.0050	0.0000	0.0125	0.0225	0.0025	0.0000	0.0125	0.0175	0.0025	0.0000	30
0.0125	0.0150	0.0075	0.0000	0.0275	0.0300	0.0025	0.0000	0.0225	0.0275	0.0050	0.0000	40
0.0175	0.0225	0.0100	0.0025	0.0325	0.0425	0.0200	0.0025	0.0300	0.0350	0.0175	0.0000	50
0.0200	0.0275	0.0200	0.0025	0.0475	0.0600	0.0375	0.0050	0.0400	0.0550	0.0250	0.0050	60
0.0250	0.0400	0.0275	0.0050	0.0700	0.0800	0.0500	0.0050	0.0575	0.0700	0.0375	0.0050	70
0.0375	0.0575	0.0350	0.0050	0.0775	0.0975	0.0775	0.0050	0.0675	0.0750	0.0525	0.0050	80
0.0400	0.0650	0.0425	0.0075	0.1025	0.1050	0.0900	0.0075	0.0900	0.0925	0.0700	0.0075	90
0.0400	0.0750	0.0475	0.0075	0.1200	0.1350	0.1100	0.0125	0.1050	0.1225	0.0875	0.0075	100
0.0425	0.0850	0.0575	0.0075	0.1425	0.1550	0.1375	0.0150	0.1200	0.1400	0.0975	0.0075	110
0.0425	0.1025	0.0650	0.0100	0.1550	0.1675	0.1600	0.0175	0.1350	0.1550	0.1150	0.0150	120
0.0425	0.1100	0.0725	0.0100	0.1700	0.1925	0.1675	0.0175	0.1475	0.1675	0.1300	0.0150	130
0.0500	0.1225	0.0800	0.0125	0.1875	0.2175	0.1875	0.0225	0.1625	0.1725	0.1450	0.0200	140
0.0525	0.1250	0.0850	0.0125	0.2000	0.2200	0.1975	0.0225	0.1700	0.1800	0.1600	0.0250	150
0.0550	0.1525	0.0950	0.0125	0.2100	0.2325	0.2075	0.0300	0.1775	0.2000	0.1650	0.0275	160
0.0550	0.1550	0.1150	0.0125	0.2200	0.2475	0.2125	0.0375	0.1900	0.2100	0.1775	0.0325	170
0.0675	0.1625	0.1175	0.0125	0.2325	0.2625	0.2225	0.0425	0.1975	0.2275	0.1850	0.0325	180
0.0725	0.1750	0.1325	0.0125	0.2425	0.2725	0.2375	0.0525	0.2150	0.2325	0.1900	0.0350	190
0.0750	0.1750	0.1350	0.0175	0.2600	0.2800	0.2475	0.0575	0.2300	0.2425	0.2025	0.0375	200
0.0825	0.1975	0.1475	0.0200	0.2650	0.2875	0.2550	0.0600	0.2400	0.2500	0.2150	0.0400	210
0.0875	0.1975	0.1700	0.0225	0.2700	0.2950	0.2675	0.0625	0.2525	0.2550	0.2225	0.0475	220
0.0975	0.2100	0.1750	0.0300	0.2975	0.3075	0.2800	0.0700	0.2675	0.2650	0.2350	0.0475	230
0.1050	0.2250	0.1850	0.0300	0.3075	0.3150	0.2825	0.0775	0.2825	0.2650	0.2475	0.0575	240
0.1125	0.2250	0.1950	0.0325	0.3150	0.3175	0.3025	0.0900	0.2925	0.2725	0.2600	0.0650	250
0.1150	0.2325	0.1950	0.0325	0.3200	0.3225	0.3075	0.1000	0.3025	0.2800	0.2750	0.0675	260
0.1200	0.2475	0.2050	0.0425	0.3250	0.3350	0.3175	0.1100	0.3100	0.2875	0.2875	0.0700	270
0.1350	0.2475	0.2100	0.0450	0.3375	0.3450	0.3250	0.1125	0.3175	0.2925	0.3000	0.0750	280
0.1425	0.2500	0.2125	0.0450	0.3425	0.3575	0.3400	0.1175	0.3225	0.2950	0.3100	0.0750	290
0.1450	0.2650	0.2200	0.0450	0.3525	0.3700	0.3525	0.1275	0.3400	0.2975	0.3200	0.0800	300
0.1500	0.2650	0.2375	0.0475	0.3600	0.3725	0.3525	0.1325	0.3525	0.3000	0.3275	0.0875	310
0.1550	0.2650	0.2400	0.0475	0.3675	0.3750	0.3600	0.1350	0.3625	0.3000	0.3350	0.0925	320
0.1550	0.2825	0.2475	0.0525	0.3725	0.3850	0.3675	0.1425	0.3675	0.3125	0.3450	0.0975	330
0.1600	0.2850	0.2625	0.0525	0.3725	0.3925	0.3750	0.1525	0.3700	0.3150	0.3600	0.1000	340
0.1675	0.2850	0.2625	0.0550	0.3775	0.3925	0.3800	0.1575	0.3800	0.3200	0.3700	0.1025	350
0.1800	0.2875	0.2650	0.0550	0.3825	0.3975	0.3900	0.1600	0.3825	0.3300	0.3725	0.1075	360
0.1825	0.3000	0.2825	0.0550	0.3850	0.3975	0.3950	0.1725	0.3875	0.3350	0.3900	0.1100	370
0.1875	0.3000	0.2900	0.0600	0.3850	0.3975	0.4025	0.1775	0.3900	0.3450	0.4050	0.1100	380
0.1900	0.3000	0.2925	0.0625	0.3975	0.4100	0.4050	0.1875	0.3950	0.3500	0.4075	0.1125	390
0.1950	0.3050	0.2975	0.0675	0.4000	0.4150	0.4075	0.1875	0.3975	0.3575	0.4100	0.1200	400
0.2000	0.3150	0.3275	0.0725	0.4050	0.4150	0.4075	0.1950	0.4000	0.3575	0.4125	0.1250	410
0.2000	0.3150	0.3275	0.0725	0.4200	0.4150	0.4125	0.1975	0.4050	0.3625	0.4175	0.1275	420
0.2000	0.3175	0.3325	0.0800	0.4200	0.4150	0.4200	0.2000	0.4100	0.3650	0.4200	0.1325	430
0.2000	0.3275	0.3425	0.0850	0.4200	0.4200	0.4250	0.2075	0.4150	0.3700	0.4300	0.1375	440
0.2050	0.3325	0.3550	0.0850	0.4250	0.4225	0.4300	0.2100	0.4175	0.3700	0.4375	0.1425	450
0.2050	0.3325	0.3550	0.0875	0.4275	0.4250	0.4300	0.2150	0.4250	0.3775	0.4425	0.1450	460
0.2075	0.3325	0.3575	0.0875	0.4350	0.4275	0.4325	0.2200	0.4300	0.3775	0.4525	0.1550	470
0.2125	0.3400	0.3625	0.0875	0.4375	0.4300	0.4325	0.2250	0.4300	0.3800	0.4550	0.1575	480
0.2175	0.3500	0.3775	0.0875	0.4475	0.4300	0.4375	0.2275	0.4375	0.3825	0.4550	0.1575	490
0.2175	0.3500	0.3775	0.0900	0.4525	0.4325	0.4450	0.2300	0.4375	0.3900	0.4575	0.1575	500
0.2175	0.3500	0.3825	0.0900	0.4525	0.4350	0.4475	0.2325	0.4500	0.4000	0.4575	0.1575	510
0.2200	0.3500	0.3925	0.0900	0.4575	0.4375	0.4500	0.2350	0.4600	0.4025	0.4575	0.1600	520
0.2200	0.3575	0.4025	0.0925	0.4575	0.4375	0.4550	0.2400	0.4650	0.4125	0.4600	0.1600	530
0.2250	0.3675	0.4025	0.0925	0.4625	0.4400	0.4625	0.2425	0.4650	0.4225	0.4650	0.1600	540
0.2275	0.3675	0.4075	0.1050	0.4650	0.4425	0.4675	0.2425	0.4650	0.4275	0.4675	0.1650	550
0.2375	0.3675	0.4125	0.1050	0.4650	0.4475	0.4700	0.2450	0.4650	0.4275	0.4700	0.1700	560
0.2400	0.3700	0.4200	0.1050	0.4650	0.4550	0.4725	0.2500	0.4675	0.4325	0.4700	0.1700	570
0.2450	0.3850	0.4250	0.1075	0.4675	0.4575	0.4725	0.2525	0.4700	0.4325	0.4725	0.1725	580
0.2450	0.3875	0.4250	0.1100	0.4750	0.4600	0.4775	0.2575	0.4700	0.4350	0.4750	0.1725	590
0.2500	0.3875	0.4275	0.1175	0.4775	0.4625	0.4775	0.2600	0.4725	0.4350	0.4750	0.1725	600
0.2500	0.3900	0.4300	0.1175	0.4825	0.4625	0.4775	0.2650	0.4750	0.4350	0.4775	0.1775	610
0.2525	0.3975	0.4400	0.1175	0.4925	0.4625	0.4775	0.2675	0.4800	0.4375	0.4775	0.1800	620
0.2525	0.4050	0.4400	0.1200	0.4950	0.4625	0.4850	0.2700	0.4800	0.4400	0.4800	0.1800	630
0.2550	0.4050	0.4400	0.1200	0.5000	0.4650	0.4875	0.2700	0.4800	0.4425	0.4850	0.1800	640
0.2600	0.4050	0.4425	0.1275	0.5000	0.4700	0.4875	0.2700	0.4825	0.4450	0.4950	0.1900	650
0.2675	0.4050	0.4425	0.1275	0.5025	0.4750	0.4875	0.2750	0.4825	0.4450	0.5000	0.1925	660
0.2700	0.4075	0.4500	0.1275	0.5025	0.4775	0.4925	0.2750	0.4825	0.4475	0.5050	0.1925	670
0.2800	0.4175	0.4500	0.1275	0.5075	0.4825	0.4925	0.2750	0.4825	0.4475	0.5050	0.1975	680
0.2800	0.4175	0.4500	0.1300	0.5075	0.4850	0.4950	0.2750	0.4900	0.4475	0.5050	0.2000	690
0.2900	0.4175	0.4550	0.1350	0.5075	0.4875	0.4950	0.2750	0.4900	0.4475	0.5050	0.2025	700
0.2925	0.4200	0.4600	0.1375	0.5100	0.4875	0.5000	0.2750	0.5000	0.4475	0.5100	0.2100	710
0.2950	0.4275	0.4650	0.1425	0.5100	0.4875	0.5000	0.2750	0.5025	0.4475	0.5150	0.2100	720
0.3000	0.4375	0.4650	0.1450	0.5100	0.4900	0.5025	0.2775	0.5050	0.4500	0.5175	0.2100	730
0.3050	0.4375	0.4650	0.1450	0.5225	0.4925	0.5025	0.2800	0.5075	0.4550	0.5225	0.2125	740
0.3100	0.4375	0.4675	0.1475	0.5250	0.4925	0.5050	0.2800	0.5075	0.4550	0.5225	0.2125	750
0.3100	0.4375	0.4700	0.1500	0.5325	0.4975	0.5075	0.2800	0.5075	0.4575	0.5225	0.2150	760
0.3100	0.4375	0.4750	0.1525	0.5325	0.4975	0.5100	0.2800	0.5075	0.4575	0.5300	0.2150	770
0.3125	0.4400	0.4750	0.1525	0.5350	0.4975	0.5150	0.2825	0.5075	0.4575	0.5350	0.2150	780
0.3175	0.4400	0.4750	0.1525	0.5350	0.4975	0.5150	0.2825	0.5100	0.4625	0.5350	0.2150	790
0.3200	0.4400	0.4750	0.1525	0.5350	0.4975	0.5150	0.2825	0.5150	0.4625	0.5350	0.2200	800
0.3225	0.4400	0.4800	0.1550	0.5350	0.4975	0.5200	0.2825	0.5150	0.4625	0.5350	0.2200	810
0.3250	0.4400	0.4875	0.1550	0.5350	0.5025	0.5250	0.2825	0.5175	0.4650	0.5375	0.2200	820
0.3275	0.4400	0.4900	0.1550	0.5350	0.5050	0.5250	0.2850	0.5200	0.4650	0.5375	0.2200	830
0.3275	0.4425	0.4900	0.1550	0.5350	0.5050	0.5300	0.2850	0.5225	0.4675	0.5400	0.2200	840
0.3300	0.4425	0.4950	0.1550	0.5450	0.5125	0.5325	0.2875	0.5225	0.4700	0.5425	0.2200	850
0.3300	0.4425	0.5025	0.1550	0.5475	0.5175	0.5325	0.2875	0.5225	0.4700	0.5425	0.2200	860
0.3325	0.4425	0.5050	0.1575	0.5475	0.5175	0.5325	0.2875	0.5275	0.4725	0.5450	0.2225	870
0.3325	0.4450	0.5050	0.1575	0.5475	0.5275	0.5375	0.2875	0.5350	0.4725	0.5450	0.2250	880
0.3325	0.4450	0.5050	0.1575	0.5475	0.5275	0.5375	0.2875	0.5400	0.4725	0.5475	0.2250	890
0.3350	0.4450	0.5050	0.1600	0.5500	0.5350	0.5400	0.2875	0.5400	0.4725	0.5525	0.2250	900
0.3400	0.4450	0.5050	0.1600	0.5500	0.5400	0.5400	0.2875	0.5450	0.4750	0.5575	0.2275	910
0.3425	0.4450	0.5075	0.1600	0.5500	0.5425	0.5425	0.2925	0.5450	0.4825	0.5600	0.2275	920
0.3500	0.4450	0.5100	0.1625	0.5500	0.5450	0.5450	0.2925	0.5475	0.4850	0.5600	0.2275	930
0.3525	0.4500	0.5125	0.1625	0.5525	0.5450	0.5500	0.2925	0.5500	0.4850	0.5600	0.2275	940
0.3550	0.4600	0.5125	0.1625	0.5525	0.5450	0.5500	0.2925	0.5525	0.4875	0.5625	0.2300	950
0.3600	0.4625	0.5125	0.1650	0.5575	0.5500	0.5550	0.3025	0.5525	0.4925	0.5675	0.2300	960
0.3600	0.4625	0.5150	0.1675	0.5575	0.5500	0.5550	0.3050	0.5550	0.4975	0.5675	0.2300	970
0.3625	0.4625	0.5150	0.1675	0.5575	0.5525	0.5550	0.3100	0.5600	0.4975	0.5700	0.2350	980
0.3650	0.4650	0.5150	0.1675	0.5625	0.5525	0.5600	0.3125	0.5600	0.4975	0.5725	0.2350	990
0.3675	0.4675	0.5175	0.1675	0.5650	0.5550	0.5625	0.3175	0.5625	0.5000	0.5775	0.2400	1000
0.3825	0.4700	0.5300	0.1875	0.5825	0.5675	0.5775	0.3325	0.5900	0.5175	0.5950	0.2500	1100
0.3975	0.4850	0.5500	0.1975	0.5975	0.5825	0.5875	0.3425	0.5975	0.5325	0.6175	0.2750	1200
0.4150	0.4925	0.5575	0.2125	0.6075	0.6000	0.6075	0.3600	0.6125	0.5425	0.6275	0.2850	1300
0.4300	0.5025	0.5800	0.2175	0.6175	0.6200	0.6175	0.3675	0.6275	0.5600	0.6450	0.3000	1400
0.4475	0.5125	0.6025	0.2300	0.6275	0.6225	0.6250	0.3850	0.6375	0.5700	0.6600	0.3050	1500
0.4500	0.5200	0.6125	0.2400	0.6400	0.6375	0.6350	0.4050	0.6550	0.5875	0.6700	0.3150	1600
0.4650	0.5350	0.6175	0.2425	0.6625	0.6500	0.6475	0.4250	0.6700	0.5950	0.6800	0.3175	1700
0.4750	0.5475	0.6275	0.2600	0.6675	0.6650	0.6500	0.4350	0.6725	0.6075	0.6850	0.3250	1800
0.4775	0.5500	0.6325	0.2600	0.6675	0.6725	0.6600	0.4450	0.6825	0.6200	0.6925	0.3350	1900
0.5225	0.6200	0.7125	0.3150	0.7400	0.7600	0.7400	0.5250	0.7575	0.6675	0.7650	0.4025	2900
0.5475	0.6600	0.7575	0.3625	0.7825	0.8075	0.7900	0.5650	0.7825	0.7125	0.8000	0.4425	3900
0.5975	0.6975	0.7825	0.3800	0.7975	0.8275	0.8225	0.6025	0.8125	0.7325	0.8250	0.4800	4900
0.6375	0.7200	0.8100	0.4075	0.8175	0.8650	0.8550	0.6200	0.8375	0.7625	0.8575	0.5075	5900
0.6575	0.7350	0.8300	0.4225	0.8500	0.9025	0.8675	0.6325	0.8500	0.7875	0.8675	0.5300	6900
0.6850	0.7600	0.8475	0.4400	0.8600	0.9175	0.8850	0.6700	0.8575	0.8075	0.8850	0.5625	7900
0.6950	0.7850	0.8550	0.4600	0.8650	0.9375	0.8925	0.7000	0.8625	0.8225	0.8950	0.5750	8900
0.7125	0.7925	0.8700	0.4675	0.8875	0.9400	0.9000	0.7300	0.8900	0.8425	0.8975	0.5900	9900
0.7300	0.7950	0.8875	0.4800	0.9025	0.9475	0.9125	0.7500	0.9025	0.8500	0.9150	0.5950	10900
0.8075	0.8825	0.9425	0.5975	0.9625	0.9925	0.9650	0.9300	0.9525	0.9325	0.9650	0.6950	20900
0.8525	0.9125	0.9625	0.6650	0.9775	0.9975	0.9900	0.9850	0.9725	0.9625	0.9850	0.7575	30900
0.8800	0.9200	0.9775	0.6975	0.9925	1.0000	0.9975	0.9975	0.9775	0.9750	0.9900	0.8275	40900
0.9075	0.9400	0.9875	0.7325	0.9950	1.0000	0.9975	1.0000	0.9875	0.9850	0.9925	0.9000	50900
0.9350	0.9525	0.9900	0.7450	0.9950	1.0000	0.9975	1.0000	0.9900	0.9875	0.9950	0.9425	60900
0.9450	0.9675	0.9925	0.7725	0.9950	1.0000	1.0000	1.0000	0.9900	0.9925	1.0000	0.9700	70900
0.9525	0.9725	0.9950	0.8075	0.9975	1.0000	1.0000	1.0000	0.9975	0.9950	1.0000	0.9875	80900
0.9525	0.9725	0.9950	0.8325	0.9975	1.0000	1.0000	1.0000	1.0000	0.9975	1.0000	0.9900	90900
0.9675	0.9775	0.9950	0.8525	0.9975	1.0000	1.0000	1.0000	1.0000	0.9975	1.0000	0.9925	100900
0.9900	0.9975	1.0000	0.9625	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	200900
1.0000	1.0000	1.0000	0.9925	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	300900
1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	400900
1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	500900
1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	600900
1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	700900
1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	800900
1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	900900
1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1000000



==> data/Overallassa.txt <==
DDA		DRA		BIA		ADA		DDO		DRO		BIO		ADO		DDG		DRG 	BIG		ADG		T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	10
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	20
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	30
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	40
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	50
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	60
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	70
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	80
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	90
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	100
0.0000	0.0000	0.0270	0.0270	0.0000	0.0270	0.0270	0.0811	0.0000	0.0000	0.0270	0.0000	200
0.0000	0.0270	0.0270	0.0270	0.0270	0.0811	0.1081	0.1351	0.0000	0.0000	0.0270	0.0270	300
0.0000	0.0270	0.0270	0.0270	0.1081	0.1081	0.1351	0.1351	0.0000	0.0270	0.0270	0.0270	400
0.0000	0.0270	0.0270	0.1081	0.1892	0.1081	0.1351	0.1351	0.0000	0.0270	0.0270	0.0541	500
0.0000	0.0541	0.0270	0.1081	0.2162	0.1351	0.1892	0.1351	0.0000	0.0270	0.0270	0.1081	600
0.0000	0.1081	0.0270	0.1351	0.2162	0.1622	0.1892	0.1622	0.0270	0.0270	0.0270	0.1081	700
0.0000	0.1892	0.0541	0.1351	0.2162	0.1622	0.2162	0.1622	0.0270	0.0541	0.0270	0.1351	800
0.0000	0.1892	0.0541	0.1351	0.2162	0.1892	0.2162	0.1622	0.0270	0.1081	0.0541	0.1622	900
0.0000	0.1892	0.0541	0.1351	0.2162	0.2162	0.2432	0.1622	0.0270	0.1622	0.0541	0.1622	1000
0.0000	0.2432	0.1892	0.2703	0.2973	0.2703	0.3243	0.2162	0.1351	0.2703	0.1622	0.2973	2000
0.0270	0.2973	0.2703	0.2973	0.4595	0.2703	0.3243	0.2162	0.2162	0.2973	0.1622	0.4054	3000
0.0811	0.4324	0.2703	0.2973	0.4865	0.2703	0.3243	0.2432	0.2432	0.4054	0.2432	0.4324	4000
0.1081	0.4324	0.2703	0.2973	0.5135	0.2703	0.3514	0.2703	0.2703	0.5135	0.2432	0.4324	5000
0.1081	0.4324	0.3784	0.2973	0.5135	0.2703	0.4054	0.2703	0.3243	0.5135	0.2973	0.4595	6000
0.1892	0.4324	0.4054	0.2973	0.5135	0.2973	0.4324	0.2703	0.3243	0.5135	0.3514	0.4595	7000
0.1892	0.4324	0.4324	0.3514	0.5135	0.2973	0.4324	0.2703	0.3243	0.5676	0.4054	0.4865	8000
0.2162	0.4324	0.4595	0.3514	0.5135	0.2973	0.4595	0.2973	0.3243	0.6216	0.4324	0.4865	9000
0.2162	0.4324	0.4595	0.3514	0.5135	0.2973	0.4595	0.2973	0.3514	0.6216	0.4595	0.4865	10000
0.2703	0.5135	0.5135	0.3784	0.5676	0.2973	0.4865	0.2973	0.5676	0.6486	0.6486	0.6216	20000
0.2703	0.5405	0.5405	0.3784	0.6216	0.3514	0.5135	0.2973	0.5946	0.7568	0.6486	0.6757	30000
0.3243	0.5405	0.5676	0.4054	0.6216	0.3784	0.5135	0.3243	0.6486	0.7568	0.7027	0.7297	40000
0.3514	0.5405	0.5946	0.4054	0.6216	0.4054	0.5405	0.3243	0.6757	0.7568	0.7027	0.7297	50000
0.4054	0.5405	0.5946	0.4054	0.6486	0.4054	0.5405	0.3243	0.6757	0.7838	0.7568	0.7297	60000
0.4865	0.5405	0.5946	0.4324	0.6486	0.4324	0.5405	0.3243	0.6757	0.8108	0.7838	0.7297	70000
0.4865	0.5405	0.5946	0.4324	0.6486	0.4324	0.5405	0.3514	0.7297	0.8108	0.8108	0.7568	80000
0.5135	0.5405	0.5946	0.4324	0.6757	0.4324	0.5676	0.3784	0.7297	0.8108	0.8378	0.7568	90000
0.5405	0.5405	0.5946	0.4324	0.6757	0.4595	0.5676	0.4054	0.7297	0.8108	0.8649	0.7838	100000
0.5946	0.5946	0.6216	0.4865	0.6757	0.4865	0.6757	0.4865	0.8108	0.8649	0.8919	0.7838	200000
0.5946	0.5946	0.6757	0.4865	0.6757	0.4865	0.6757	0.4865	0.8108	0.8649	0.8919	0.7838	300000
0.6216	0.6216	0.7027	0.4865	0.7027	0.5135	0.6757	0.4865	0.8649	0.8649	0.9189	0.8108	400000
0.6486	0.6486	0.7027	0.5135	0.7027	0.5135	0.7027	0.4865	0.8649	0.8649	0.9189	0.8108	500000
0.6486	0.6486	0.7297	0.5135	0.7027	0.5405	0.7027	0.4865	0.8649	0.8649	0.9189	0.8108	600000
0.6486	0.6486	0.7297	0.5135	0.7027	0.5405	0.7297	0.4865	0.8919	0.8649	0.9189	0.8108	700000
0.6486	0.6486	0.7568	0.5135	0.7027	0.5676	0.7297	0.4865	0.8919	0.8649	0.9189	0.8108	800000
0.6486	0.6486	0.7568	0.5135	0.7297	0.5676	0.7297	0.4865	0.8919	0.8649	0.9189	0.8108	900000
0.6486	0.6486	0.7568	0.5135	0.7297	0.5676	0.7297	0.4865	0.8919	0.8649	0.9189	0.8108	1000000


==> data/Overallassb.txt <==
DDA		DRA		BIA		ADA		DDO		DRO		BIO		ADO		DDG		DRG 	BIG		ADG		T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	10
0.0000	0.0667	0.0000	0.0000	0.0667	0.0667	0.0000	0.0000	0.0000	0.0667	0.0000	0.0000	20
0.0000	0.0667	0.0333	0.0000	0.0667	0.0667	0.0333	0.0000	0.0667	0.0667	0.0333	0.0000	30
0.0667	0.0667	0.0333	0.0667	0.0667	0.0667	0.0333	0.0667	0.0667	0.0667	0.0333	0.0000	40
0.0667	0.0667	0.0667	0.0667	0.0667	0.0667	0.0667	0.0667	0.0667	0.0667	0.0333	0.0667	50
0.0667	0.0667	0.0667	0.0667	0.0667	0.0667	0.0667	0.0667	0.0667	0.0667	0.0667	0.0667	60
0.0667	0.0667	0.0667	0.0667	0.0667	0.1000	0.0667	0.0667	0.0667	0.0667	0.0667	0.0667	70
0.0667	0.0667	0.0667	0.0667	0.0667	0.1000	0.0667	0.1000	0.0667	0.0667	0.0667	0.0667	80
0.0667	0.1000	0.0667	0.1000	0.1000	0.1000	0.0667	0.1000	0.0667	0.0667	0.0667	0.1000	90
0.0667	0.1000	0.0667	0.1000	0.1000	0.1333	0.1000	0.1333	0.0667	0.0667	0.0667	0.1333	100
0.1000	0.2333	0.2667	0.3000	0.2333	0.3000	0.3000	0.3667	0.1667	0.2333	0.1333	0.3000	200
0.2000	0.3667	0.3000	0.4000	0.3000	0.3333	0.3667	0.3667	0.2000	0.2667	0.2667	0.4000	300
0.2333	0.3667	0.3333	0.4000	0.3333	0.4000	0.3667	0.4667	0.2333	0.3667	0.3000	0.4333	400
0.2333	0.4000	0.3333	0.4667	0.3667	0.4333	0.4333	0.5000	0.3000	0.4000	0.3333	0.4333	500
0.3000	0.4000	0.3333	0.5000	0.4000	0.5000	0.4333	0.5667	0.3333	0.4000	0.3333	0.5000	600
0.3000	0.4000	0.3667	0.5667	0.4000	0.5333	0.4667	0.6000	0.3667	0.4333	0.3667	0.5000	700
0.3000	0.5000	0.4000	0.6000	0.5000	0.5333	0.5000	0.6000	0.4333	0.4333	0.3667	0.5333	800
0.3333	0.5000	0.4333	0.6000	0.5333	0.5333	0.5000	0.6333	0.4333	0.4333	0.4000	0.5667	900
0.3667	0.5000	0.4667	0.6000	0.5333	0.6000	0.5333	0.6333	0.4333	0.4667	0.4667	0.6000	1000
0.4000	0.5667	0.5333	0.6333	0.5667	0.6333	0.6667	0.7333	0.4667	0.5667	0.5333	0.6667	2000
0.4333	0.6000	0.6000	0.7000	0.6000	0.6667	0.7000	0.7333	0.5333	0.6000	0.5333	0.7333	3000
0.4333	0.7000	0.6333	0.7333	0.6667	0.7000	0.7000	0.7333	0.5333	0.6333	0.6000	0.7667	4000
0.4333	0.7000	0.6333	0.7333	0.6667	0.7000	0.7333	0.7333	0.5333	0.6667	0.6000	0.7667	5000
0.4333	0.7000	0.7000	0.7333	0.6667	0.7000	0.7333	0.7333	0.6000	0.6667	0.6333	0.8000	6000
0.5000	0.7000	0.7000	0.7333	0.6667	0.7000	0.7667	0.7333	0.6333	0.7000	0.6667	0.8000	7000
0.5000	0.7333	0.7000	0.7333	0.6667	0.7000	0.7667	0.7333	0.6333	0.7667	0.7000	0.8000	8000
0.5000	0.7333	0.7333	0.7333	0.7000	0.7000	0.7667	0.7333	0.6333	0.8000	0.7333	0.8000	9000
0.5000	0.7333	0.7333	0.7333	0.7000	0.7000	0.7667	0.7333	0.6667	0.8000	0.7333	0.8000	10000
0.5667	0.7333	0.7333	0.7333	0.7333	0.7333	0.8000	0.7667	0.7667	0.8333	0.8000	0.8333	20000
0.5667	0.7333	0.7667	0.7333	0.7667	0.8333	0.8000	0.7667	0.8000	0.8667	0.8333	0.9000	30000
0.5667	0.7333	0.7667	0.7333	0.7667	0.8333	0.8000	0.7667	0.8000	0.8667	0.8667	0.9000	40000
0.6000	0.7333	0.7667	0.7333	0.7667	0.8333	0.8000	0.7667	0.8333	0.8667	0.8667	0.9333	50000
0.6333	0.7333	0.7667	0.8000	0.8000	0.8333	0.8000	0.7667	0.8333	0.8667	0.9000	0.9333	60000
0.6667	0.7333	0.7667	0.8000	0.8333	0.8333	0.8000	0.7667	0.8333	0.8667	0.9000	0.9333	70000
0.6667	0.7333	0.8000	0.8000	0.8333	0.8333	0.8000	0.7667	0.8333	0.9000	0.9000	0.9333	80000
0.6667	0.7333	0.8000	0.8000	0.8333	0.8333	0.8000	0.7667	0.8333	0.9000	0.9333	0.9333	90000
0.7333	0.7333	0.8000	0.8000	0.8333	0.8333	0.8000	0.7667	0.8333	0.9000	0.9333	0.9333	100000
0.7667	0.8000	0.8000	0.8000	0.8333	0.8333	0.9000	0.8000	0.9333	0.9667	0.9333	0.9667	200000
0.8000	0.8333	0.8333	0.8000	0.8333	0.8333	0.9000	0.8000	0.9333	0.9667	0.9333	0.9667	300000
0.8000	0.8667	0.8667	0.8000	0.8667	0.8333	0.9000	0.8000	0.9667	0.9667	0.9667	0.9667	400000
0.8333	0.8667	0.8667	0.8333	0.8667	0.8333	0.9000	0.8000	0.9667	0.9667	0.9667	0.9667	500000
0.8667	0.8667	0.9000	0.8333	0.8667	0.8333	0.9000	0.8000	0.9667	0.9667	0.9667	0.9667	600000
0.8667	0.8667	0.9000	0.8333	0.8667	0.8333	0.9000	0.8000	0.9667	0.9667	0.9667	0.9667	700000
0.8667	0.8667	0.9000	0.8333	0.8667	0.8333	0.9000	0.8000	0.9667	0.9667	0.9667	0.9667	800000
0.8667	0.8667	0.9000	0.8333	0.9000	0.8333	0.9000	0.8000	0.9667	0.9667	0.9667	0.9667	900000
0.8667	0.8667	0.9000	0.8333	0.9000	0.8333	0.9000	0.8000	0.9667	0.9667	0.9667	0.9667	1000000


==> data/Overallassw.txt <==
DDA		DRA		BIA		ADA		DDO		DRO		BIO		ADO		DDG		DRG 	BIG		ADG		T
0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	0.0025	10
0.0050	0.0025	0.0025	0.0025	0.0075	0.0050	0.0025	0.0025	0.0075	0.0050	0.0025	0.0025	20
0.0050	0.0050	0.0050	0.0025	0.0100	0.0100	0.0025	0.0025	0.0075	0.0075	0.0050	0.0025	30
0.0150	0.0100	0.0050	0.0025	0.0150	0.0150	0.0075	0.0050	0.0150	0.0150	0.0050	0.0025	40
0.0150	0.0125	0.0100	0.0025	0.0175	0.0275	0.0125	0.0050	0.0175	0.0250	0.0050	0.0050	50
0.0150	0.0150	0.0100	0.0025	0.0225	0.0300	0.0150	0.0050	0.0175	0.0250	0.0050	0.0050	60
0.0150	0.0200	0.0125	0.0025	0.0300	0.0300	0.0150	0.0050	0.0250	0.0250	0.0150	0.0050	70
0.0150	0.0250	0.0150	0.0050	0.0325	0.0375	0.0225	0.0050	0.0275	0.0275	0.0200	0.0050	80
0.0175	0.0275	0.0150	0.0050	0.0400	0.0475	0.0275	0.0050	0.0300	0.0325	0.0275	0.0050	90
0.0175	0.0300	0.0200	0.0050	0.0450	0.0475	0.0325	0.0050	0.0400	0.0425	0.0300	0.0050	100
0.0175	0.0375	0.0250	0.0050	0.0500	0.0525	0.0475	0.0050	0.0425	0.0450	0.0325	0.0050	110
0.0200	0.0375	0.0275	0.0050	0.0550	0.0600	0.0575	0.0050	0.0425	0.0500	0.0375	0.0050	120
0.0200	0.0425	0.0300	0.0050	0.0600	0.0650	0.0600	0.0050	0.0475	0.0525	0.0375	0.0050	130
0.0225	0.0425	0.0325	0.0050	0.0650	0.0650	0.0650	0.0050	0.0475	0.0525	0.0400	0.0050	140
0.0275	0.0475	0.0350	0.0050	0.0675	0.0650	0.0650	0.0050	0.0500	0.0550	0.0525	0.0050	150
0.0275	0.0525	0.0375	0.0050	0.0725	0.0650	0.0675	0.0050	0.0550	0.0600	0.0600	0.0050	160
0.0350	0.0550	0.0450	0.0050	0.0750	0.0675	0.0675	0.0050	0.0575	0.0650	0.0675	0.0050	170
0.0375	0.0600	0.0450	0.0050	0.0800	0.0725	0.0675	0.0050	0.0675	0.0675	0.0675	0.0050	180
0.0375	0.0600	0.0450	0.0050	0.0825	0.0750	0.0675	0.0050	0.0750	0.0700	0.0675	0.0050	190
0.0400	0.0650	0.0475	0.0050	0.0875	0.0750	0.0725	0.0050	0.0750	0.0725	0.0675	0.0050	200
0.0400	0.0650	0.0525	0.0050	0.0875	0.0825	0.0725	0.0050	0.0775	0.0750	0.0700	0.0050	210
0.0450	0.0650	0.0550	0.0050	0.0875	0.0875	0.0750	0.0050	0.0775	0.0800	0.0750	0.0050	220
0.0450	0.0675	0.0600	0.0050	0.0900	0.0875	0.0825	0.0050	0.0825	0.0800	0.0750	0.0050	230
0.0450	0.0700	0.0625	0.0050	0.0900	0.0875	0.0875	0.0050	0.0900	0.0800	0.0775	0.0050	240
0.0450	0.0750	0.0650	0.0050	0.0950	0.0875	0.0925	0.0050	0.0900	0.0800	0.0775	0.0050	250
0.0500	0.0750	0.0675	0.0050	0.0950	0.0900	0.1050	0.0075	0.0925	0.0800	0.0850	0.0075	260
0.0525	0.0775	0.0775	0.0050	0.0975	0.0950	0.1050	0.0075	0.0925	0.0850	0.0900	0.0075	270
0.0575	0.0775	0.0775	0.0050	0.0975	0.0950	0.1050	0.0075	0.0950	0.0875	0.0925	0.0075	280
0.0600	0.0775	0.0800	0.0050	0.1025	0.0950	0.1075	0.0100	0.1000	0.0875	0.0925	0.0075	290
0.0625	0.0775	0.0825	0.0050	0.1100	0.0950	0.1125	0.0100	0.1000	0.0900	0.0975	0.0075	300
0.0625	0.0775	0.0825	0.0050	0.1175	0.0975	0.1150	0.0125	0.1000	0.0900	0.1050	0.0075	310
0.0650	0.0775	0.0825	0.0050	0.1175	0.1100	0.1175	0.0150	0.1000	0.0975	0.1100	0.0075	320
0.0675	0.0800	0.0825	0.0050	0.1200	0.1100	0.1225	0.0175	0.1025	0.0975	0.1100	0.0075	330
0.0725	0.0800	0.0850	0.0050	0.1200	0.1175	0.1225	0.0175	0.1075	0.1000	0.1100	0.0100	340
0.0750	0.0800	0.0875	0.0050	0.1200	0.1250	0.1250	0.0175	0.1075	0.1025	0.1100	0.0100	350
0.0750	0.0800	0.0925	0.0050	0.1200	0.1300	0.1250	0.0175	0.1100	0.1025	0.1125	0.0100	360
0.0800	0.0800	0.0925	0.0075	0.1200	0.1400	0.1300	0.0175	0.1125	0.1075	0.1150	0.0100	370
0.0825	0.0800	0.0925	0.0075	0.1225	0.1400	0.1325	0.0175	0.1150	0.1075	0.1175	0.0100	380
0.0825	0.0800	0.0925	0.0075	0.1225	0.1425	0.1350	0.0175	0.1275	0.1075	0.1250	0.0100	390
0.0825	0.0800	0.0950	0.0075	0.1250	0.1425	0.1375	0.0175	0.1300	0.1100	0.1275	0.0100	400
0.0850	0.0800	0.0950	0.0075	0.1250	0.1450	0.1400	0.0175	0.1325	0.1150	0.1275	0.0100	410
0.0875	0.0800	0.0975	0.0075	0.1300	0.1450	0.1425	0.0175	0.1325	0.1150	0.1300	0.0100	420
0.0875	0.0800	0.0975	0.0075	0.1300	0.1500	0.1425	0.0175	0.1350	0.1175	0.1350	0.0125	430
0.0875	0.0850	0.1100	0.0075	0.1350	0.1550	0.1475	0.0175	0.1350	0.1225	0.1350	0.0150	440
0.0875	0.0850	0.1100	0.0075	0.1350	0.1550	0.1525	0.0200	0.1350	0.1250	0.1350	0.0150	450
0.0900	0.0875	0.1100	0.0075	0.1350	0.1575	0.1525	0.0200	0.1375	0.1250	0.1425	0.0175	460
0.0925	0.0875	0.1100	0.0075	0.1350	0.1600	0.1550	0.0200	0.1400	0.1325	0.1500	0.0175	470
0.0925	0.0900	0.1125	0.0075	0.1375	0.1650	0.1625	0.0200	0.1400	0.1350	0.1500	0.0175	480
0.0925	0.0925	0.1150	0.0075	0.1400	0.1675	0.1625	0.0200	0.1400	0.1375	0.1525	0.0225	490
0.0950	0.0925	0.1150	0.0075	0.1400	0.1725	0.1700	0.0200	0.1425	0.1400	0.1550	0.0225	500
0.0975	0.0950	0.1150	0.0075	0.1425	0.1850	0.1725	0.0200	0.1450	0.1400	0.1550	0.0225	510
0.0975	0.0950	0.1200	0.0075	0.1475	0.1850	0.1775	0.0200	0.1475	0.1400	0.1575	0.0225	520
0.0975	0.0975	0.1200	0.0100	0.1475	0.1875	0.1775	0.0200	0.1475	0.1425	0.1575	0.0225	530
0.0975	0.0975	0.1200	0.0100	0.1500	0.1875	0.1775	0.0225	0.1500	0.1425	0.1575	0.0225	540
0.0975	0.1000	0.1225	0.0100	0.1550	0.1925	0.1825	0.0225	0.1525	0.1450	0.1575	0.0225	550
0.0975	0.1000	0.1250	0.0125	0.1550	0.1975	0.1875	0.0225	0.1525	0.1475	0.1600	0.0225	560
0.0975	0.1025	0.1250	0.0125	0.1600	0.1975	0.1925	0.0225	0.1525	0.1475	0.1625	0.0250	570
0.0975	0.1025	0.1250	0.0125	0.1600	0.2000	0.1975	0.0275	0.1525	0.1475	0.1625	0.0250	580
0.1000	0.1025	0.1275	0.0125	0.1600	0.2000	0.1975	0.0300	0.1525	0.1475	0.1650	0.0250	590
0.1000	0.1025	0.1300	0.0125	0.1600	0.2025	0.2000	0.0300	0.1525	0.1475	0.1725	0.0250	600
0.1000	0.1050	0.1325	0.0125	0.1650	0.2025	0.2025	0.0300	0.1525	0.1475	0.1725	0.0250	610
0.1000	0.1050	0.1325	0.0125	0.1675	0.2025	0.2100	0.0300	0.1525	0.1475	0.1750	0.0250	620
0.1000	0.1050	0.1325	0.0125	0.1675	0.2100	0.2125	0.0350	0.1525	0.1475	0.1775	0.0250	630
0.1025	0.1050	0.1350	0.0150	0.1700	0.2100	0.2175	0.0375	0.1575	0.1525	0.1850	0.0275	640
0.1025	0.1050	0.1350	0.0150	0.1725	0.2125	0.2200	0.0375	0.1575	0.1525	0.1900	0.0275	650
0.1075	0.1050	0.1400	0.0150	0.1725	0.2125	0.2225	0.0375	0.1600	0.1525	0.1925	0.0275	660
0.1075	0.1075	0.1450	0.0150	0.1725	0.2125	0.2300	0.0400	0.1650	0.1525	0.1925	0.0275	670
0.1075	0.1075	0.1450	0.0150	0.1750	0.2150	0.2325	0.0400	0.1675	0.1525	0.1925	0.0275	680
0.1075	0.1075	0.1475	0.0150	0.1775	0.2150	0.2375	0.0400	0.1675	0.1525	0.1975	0.0275	690
0.1100	0.1075	0.1500	0.0150	0.1800	0.2200	0.2400	0.0400	0.1675	0.1525	0.1975	0.0275	700
0.1125	0.1125	0.1550	0.0150	0.1850	0.2200	0.2425	0.0450	0.1700	0.1550	0.2025	0.0275	710
0.1125	0.1125	0.1550	0.0150	0.1875	0.2200	0.2450	0.0450	0.1725	0.1550	0.2050	0.0275	720
0.1125	0.1125	0.1550	0.0150	0.1900	0.2225	0.2450	0.0475	0.1750	0.1550	0.2100	0.0275	730
0.1125	0.1125	0.1575	0.0150	0.1900	0.2250	0.2475	0.0475	0.1750	0.1550	0.2125	0.0275	740
0.1125	0.1125	0.1625	0.0175	0.1900	0.2250	0.2525	0.0525	0.1750	0.1575	0.2175	0.0275	750
0.1150	0.1150	0.1625	0.0175	0.1925	0.2325	0.2550	0.0525	0.1750	0.1575	0.2200	0.0300	760
0.1150	0.1225	0.1650	0.0175	0.1950	0.2350	0.2550	0.0525	0.1750	0.1575	0.2225	0.0300	770
0.1150	0.1250	0.1675	0.0175	0.1975	0.2375	0.2575	0.0550	0.1775	0.1575	0.2225	0.0300	780
0.1150	0.1250	0.1675	0.0175	0.2025	0.2375	0.2575	0.0550	0.1800	0.1575	0.2225	0.0300	790
0.1150	0.1250	0.1675	0.0200	0.2050	0.2400	0.2650	0.0550	0.1825	0.1600	0.2225	0.0300	800
0.1150	0.1275	0.1725	0.0200	0.2075	0.2425	0.2675	0.0550	0.1825	0.1625	0.2225	0.0300	810
0.1175	0.1300	0.1800	0.0200	0.2075	0.2425	0.2750	0.0550	0.1850	0.1650	0.2250	0.0300	820
0.1200	0.1300	0.1800	0.0200	0.2075	0.2425	0.2775	0.0550	0.1900	0.1675	0.2250	0.0300	830
0.1200	0.1300	0.1800	0.0225	0.2075	0.2475	0.2775	0.0575	0.1900	0.1700	0.2275	0.0300	840
0.1200	0.1300	0.1800	0.0225	0.2075	0.2475	0.2775	0.0600	0.1900	0.1725	0.2325	0.0300	850
0.1225	0.1300	0.1825	0.0225	0.2075	0.2475	0.2775	0.0600	0.1900	0.1725	0.2350	0.0300	860
0.1225	0.1300	0.1850	0.0225	0.2075	0.2500	0.2775	0.0600	0.1900	0.1725	0.2350	0.0300	870
0.1225	0.1400	0.1850	0.0225	0.2075	0.2525	0.2800	0.0600	0.1950	0.1725	0.2375	0.0300	880
0.1225	0.1400	0.1850	0.0225	0.2100	0.2550	0.2825	0.0600	0.1975	0.1725	0.2425	0.0300	890
0.1250	0.1400	0.1850	0.0225	0.2125	0.2575	0.2825	0.0600	0.1975	0.1725	0.2450	0.0300	900
0.1250	0.1400	0.1850	0.0225	0.2175	0.2800	0.2850	0.0625	0.2000	0.1725	0.2475	0.0300	910
0.1250	0.1400	0.1900	0.0225	0.2175	0.2825	0.2900	0.0675	0.2000	0.1725	0.2500	0.0300	920
0.1275	0.1400	0.1975	0.0225	0.2175	0.2850	0.2900	0.0725	0.2000	0.1725	0.2525	0.0300	930
0.1275	0.1425	0.2000	0.0225	0.2175	0.2850	0.2925	0.0725	0.2025	0.1800	0.2550	0.0300	940
0.1275	0.1450	0.2000	0.0225	0.2200	0.2850	0.2950	0.0750	0.2025	0.1800	0.2575	0.0300	950
0.1275	0.1475	0.2025	0.0225	0.2200	0.2850	0.2950	0.0825	0.2025	0.1800	0.2650	0.0300	960
0.1275	0.1475	0.2050	0.0250	0.2200	0.2900	0.2975	0.0850	0.2025	0.1800	0.2675	0.0300	970
0.1275	0.1475	0.2075	0.0250	0.2200	0.2900	0.3025	0.0875	0.2025	0.1800	0.2700	0.0300	980
0.1275	0.1475	0.2100	0.0250	0.2250	0.2900	0.3050	0.0875	0.2025	0.1850	0.2725	0.0300	990
0.1275	0.1550	0.2225	0.0275	0.2575	0.3125	0.3200	0.0975	0.2150	0.1875	0.2825	0.0325	1000
0.1300	0.1625	0.2375	0.0275	0.2900	0.3375	0.3350	0.1175	0.2225	0.2000	0.3025	0.0350	1100
0.1325	0.1700	0.2550	0.0275	0.3000	0.3675	0.3525	0.1325	0.2350	0.2100	0.3175	0.0375	1200
0.1400	0.1775	0.2700	0.0275	0.3175	0.3750	0.3600	0.1425	0.2450	0.2175	0.3275	0.0400	1300
0.1475	0.1825	0.2775	0.0300	0.3300	0.4050	0.3750	0.1625	0.2500	0.2275	0.3425	0.0525	1400
0.1550	0.1900	0.2950	0.0325	0.3450	0.4200	0.3800	0.1800	0.2625	0.2325	0.3575	0.0600	1500
0.1625	0.1950	0.3150	0.0325	0.3625	0.4325	0.4000	0.1900	0.2700	0.2375	0.3675	0.0675	1600
0.1675	0.2025	0.3275	0.0375	0.3725	0.4400	0.4100	0.2175	0.2775	0.2425	0.3725	0.0750	1700
0.1725	0.2100	0.3325	0.0375	0.3800	0.4575	0.4150	0.2300	0.2850	0.2450	0.3825	0.0800	1800
0.2100	0.2650	0.4075	0.0675	0.4650	0.5225	0.4950	0.3100	0.3625	0.2975	0.4550	0.1325	1900
0.2525	0.3125	0.4550	0.1000	0.5150	0.5475	0.5425	0.3600	0.4275	0.3550	0.5050	0.1900	2900
0.2725	0.3475	0.4775	0.1275	0.5450	0.5800	0.5775	0.4200	0.4750	0.3975	0.5400	0.2350	3900
0.3075	0.3775	0.5100	0.1525	0.5775	0.6025	0.5975	0.4550	0.5125	0.4575	0.5575	0.2650	4900
0.3550	0.4125	0.5325	0.1800	0.5975	0.6375	0.6325	0.4825	0.5275	0.4925	0.5725	0.2900	5900
0.3675	0.4300	0.5425	0.2075	0.6125	0.6500	0.6425	0.4975	0.5600	0.5125	0.5825	0.3025	6900
0.3850	0.4525	0.5550	0.2300	0.6275	0.6625	0.6525	0.5250	0.5725	0.5425	0.5950	0.3150	7900
0.4050	0.4675	0.5650	0.2575	0.6350	0.6950	0.6625	0.5300	0.5875	0.5525	0.6225	0.3350	8900
0.4125	0.4725	0.5800	0.2675	0.6375	0.7125	0.6775	0.5425	0.6000	0.5700	0.6325	0.3450	9900
0.5250	0.5675	0.6650	0.3425	0.7375	0.8000	0.7700	0.6050	0.6600	0.6400	0.7200	0.4750	10900
0.5775	0.6200	0.7175	0.3875	0.7900	0.8600	0.8500	0.6800	0.7075	0.6925	0.7550	0.5350	20900
0.6025	0.6550	0.7350	0.4500	0.8250	0.8925	0.8975	0.7825	0.7325	0.7525	0.7800	0.5575	30900
0.6275	0.6775	0.7475	0.4800	0.8525	0.9225	0.9250	0.8525	0.7550	0.7900	0.8025	0.5775	40900
0.6400	0.6950	0.7625	0.5100	0.8825	0.9500	0.9375	0.8850	0.7775	0.8250	0.8325	0.5875	50900
0.6600	0.7125	0.7850	0.5325	0.9000	0.9650	0.9525	0.9125	0.7975	0.8350	0.8600	0.6000	60900
0.6775	0.7300	0.8000	0.5525	0.9075	0.9700	0.9700	0.9450	0.8100	0.8550	0.8775	0.6200	70900
0.6925	0.7500	0.8100	0.5675	0.9175	0.9775	0.9750	0.9600	0.8375	0.8650	0.9000	0.6450	80900
0.6975	0.7625	0.8250	0.5775	0.9200	0.9825	0.9775	0.9725	0.8425	0.8725	0.9150	0.6675	90900
0.7900	0.8550	0.9300	0.6325	0.9850	0.9975	0.9950	0.9975	0.9325	0.9500	0.9675	0.8925	100900
0.8525	0.9075	0.9625	0.7100	0.9950	1.0000	0.9975	1.0000	0.9625	0.9775	0.9925	0.9600	200900
0.8900	0.9350	0.9825	0.7650	0.9975	1.0000	1.0000	1.0000	0.9775	0.9800	0.9975	0.9850	300900
0.9150	0.9400	0.9900	0.8375	1.0000	1.0000	1.0000	1.0000	0.9900	0.9875	1.0000	0.9925	400900
0.9375	0.9575	0.9975	0.8900	1.0000	1.0000	1.0000	1.0000	0.9900	0.9925	1.0000	0.9925	500900
0.9500	0.9625	0.9975	0.9150	1.0000	1.0000	1.0000	1.0000	0.9900	1.0000	1.0000	0.9975	600900
0.9550	0.9700	1.0000	0.9250	1.0000	1.0000	1.0000	1.0000	0.9950	1.0000	1.0000	1.0000	700900
0.9650	0.9750	1.0000	0.9400	1.0000	1.0000	1.0000	1.0000	0.9950	1.0000	1.0000	1.0000	800900
0.9650	0.9750	1.0000	0.9400	1.0000	1.0000	1.0000	1.0000	0.9950	1.0000	1.0000	1.0000	900900
0.9650	0.9750	1.0000	0.9400	1.0000	1.0000	1.0000	1.0000	0.9950	1.0000	1.0000	1.0000	1000000


==> data/ddr.txt <==
F           D             F_pot_opt    D_pot_opt
0.216313771	0.012345679	0			0.012345679
0.303412487	0.333333333	0.000813567	0.06415003
0.473018372	0.111111111	0.084552255	0.293972368
0.289531837	0.333333333	0.222222222	0.333333333
0.481639733	0.111111111	0.359299561	0.577350269
0.289531837	0.111111111	
0.481639733	0.333333333	
0.289531837	0.111111111	
0.481639733	0.333333333	
0.185596252	0.111111111		
0.289531837	0.111111111		
0.185596252	0.111111111		
0.289531837	0.248451997		
0.192845671	0.19245009		
0.284754632	0.19245009		
0.185596252	0.111111111		
0.289531837	0.111111111		
0.510669577	0.333333333		
0.639477572	0.333333333		
0.510669577	0.333333333		
0.639477572	0.577350269		
0.510669577	0.333333333		
0.639477572	0.333333333		
0.199832272	0.097990789		
0.237473877	0.037037037		
0.199832272	0.082817332		
0.237473877	0.082817332		
0.202107476	0.06415003		
0.235540544	0.06415003		
0.199832272	0.037037037		
0.237473877	0.037037037		
0.148661661	0.037037037		
0.26736306	0.111111111		
0.157619078	0.111111111		
0.262182229	0.19245009		
0.148661661	0.111111111		
0.26736306	0.111111111		
0.51866547	0.333333333		
0.645880808	0.577350269		
0.51866547	0.333333333		
0.645880808	0.333333333		
0.359299561	0.333333333		
0.526539953	0.333333333		
0.359299561	0.577350269		
0.526539953	0.577350269		
0.359299561	0.333333333		
0.526539953	0.333333333		
0.210239338	0.032663596		
0.222907038	0.032663596		
0.210239338	0.027605777		
0.222907038	0.027605777		
0.210963055	0.021383343		
0.222222222	0.021383343		
0.210239338	0.012345679		
0.222907038	0.012345679		
0.224609943	0.082817332		
0.255110843	0.082817332		
0.222564894	0.06415003		
0.256896939	0.06415003		
0.222564894	0.037037037		
0.256896939	0.037037037		
0.157619078	0.111111111		
0.262182229	0.19245009		
0.148661661	0.111111111		
0.26736306	0.111111111		
0.272445389	0.248451997		
0.343689158	0.111111111		
0.26736306	0.19245009		
0.347657478	0.19245009		
0.26736306	0.111111111		
0.347657478	0.111111111		
0.51866547	0.333333333		
0.645880808	0.333333333		
0.347657478	0.333333333		
0.51866547	0.577350269		
0.347657478	0.333333333		
0.51866547	0.333333333		
0.111794878	0.111111111		
0.237473877	0.19245009		
0.098765432	0.111111111		
0.243181674	0.111111111		
0.381519436	0.293972368		
0.585737095	0.293972368		
0.471566154	0.248451997		
0.516013939	0.248451997		
0.46864822	0.19245009		
0.51866547	0.19245009		
0.46864822	0.111111111		
0.51866547	0.111111111		
0.347657478	0.333333333		
0.51866547	0.333333333		
0.667808807	0.577350269		
0.770789693	0.333333333		
0.667808807	0.333333333		
0.770789693	0.333333333		
0.127106545	0.097990789		
0.175465067	0.097990789		
0.12345679	0.082817332		
0.178051915	0.082817332		
0.153205847	0.06415003		
0.153205847	0.06415003		
0.153205847	0.037037037		
0.153205847	0.037037037		
0.012345679	0.012345679		
0.222564894	0.111111111		
0.248758539	0.19245009		
0.325233083	0.19245009		
0.243181674	0.111111111		
0.329423804	0.111111111		
0.381519436	0.293972368		
0.216313771	0.111111111		
0.26736306	0.248451997		
0.347657478	0.248451997		
0.272445389	0.19245009		
0.343689158	0.19245009		
0.26736306	0.111111111		
0.347657478	0.111111111		
0.553218679	0.333333333		
0.673942917	0.333333333		
0.40759442	0.577350269		
0.560608027	0.577350269		
0.40759442	0.333333333		
0.560608027	0.333333333		
0.049382716	0.037037037		
0.024691358	0.012345679		
0.039040465	0.082817332		
0.039040465	0.037037037		
0.039040465	0.06415003		
0.039040465	0.06415003		
0.039040465	0.037037037		
0.039040465	0.037037037		
0.111794878	0.037037037		
0.248758539	0.111111111		
0.325233083	0.19245009		
0.393902621	0.19245009		
0.325233083	0.111111111		
0.393902621	0.111111111		
0.185596252	0.111111111		
0.289531837	0.248451997		
0.192845671	0.19245009		
0.284754632	0.19245009		
0.185596252	0.111111111		
0.289531837	0.111111111		
0.374259417	0.293972368		
0.576293334	0.293972368		
0.45978332	0.248451997		
0.510669577	0.248451997		
0.45978332	0.19245009		
0.510669577	0.19245009		
0.45978332	0.111111111		
0.510669577	0.111111111		
0.794451879	0.333333333		
0.882780797	0.111111111		
0.545729287	0.577350269		
0.667808807	0.577350269		
0.545729287	0.333333333		
0.667808807	0.333333333		
0.024691358	0.032663596		
0	0.012345679		
0.017459427	0.027605777		
0.017459427	0.012345679		
0.017459427	0.021383343		
0.017459427	0.021383343		
0.017459427	0.012345679		
0.017459427	0.012345679		
0.044512979	0.082817332		
0.044512979	0.082817332		
0.044512979	0.06415003		
0.044512979	0.06415003		
0.044512979	0.037037037		
0.044512979	0.037037037		
0.075095834	0.097990789		
0.148661661	0.097990789		
0.121590837	0.082817332		
0.113821537	0.082817332		
0.117770272	0.06415003		
0.117770272	0.06415003		
0.117770272	0.037037037		
0.117770272	0.037037037		
0.111794878	0.111111111		
0.248758539	0.111111111		
0.157619078	0.19245009		
0.262182229	0.19245009		
0.148661661	0.111111111		
0.26736306	0.111111111		
0.381519436	0.293972368		
0.216313771	0.293972368		
0.26736306	0.248451997		
0.347657478	0.248451997		
0.272445389	0.19245009		
0.343689158	0.19245009		
0.26736306	0.111111111		
0.347657478	0.111111111		
0.397369801	0.333333333		
0.553218679	0.333333333		
0.560608027	0.577350269		
0.680021696	0.577350269		
0.560608027	0.333333333		
0.680021696	0.333333333		
0.021383343	0.021383343		
0.021383343	0.021383343		
0.021383343	0.012345679		
0.021383343	0.012345679		
0.012345679	0.027605777		
0.012345679	0.027605777		
0.012345679	0.021383343		
0.012345679	0.021383343		
0.012345679	0.012345679		
0.012345679	0.012345679		
0.012345679	0.032663596		
0.037037037	0.032663596		
0.027605777	0.027605777		
0.027605777	0.027605777		
0.027605777	0.021383343		
0.027605777	0.021383343		
0.027605777	0.012345679		
0.027605777	0.012345679		
0.053813567	0.06415003		
0.053813567	0.06415003	
0.000813567	0.06415003	
0.053813567	0.037037037		
0.053813567	0.037037037		
0.061728395	0.082817332		
0.061728395	0.082817332		
0.061728395	0.06415003		
0.061728395	0.06415003		
0.061728395	0.037037037		
0.061728395	0.037037037		
0.832395448	0.293972368		
0.943617002	0.293972368	
0.084552255	0.293972368		
0.832395448	0.248451997		
0.943617002	0.248451997		
0.834041766	0.19245009		
0.942162174	0.19245009		
0.832395448	0.111111111		
0.943617002	0.111111111		
0.545729287	0.333333333		
0.667808807	0.333333333	
0.222222222	0.333333333	

==> data/ddr1.txt <==
F           D           F_pot_opt   D_pot_opt
0.216314	0.012346	0.000000	0.012346
0.210239	0.012346	0.012346	0.021383
0.222907	0.012346	0.012346	0.027606
0.012346	0.012346	0.012346	0.032664
0.024691	0.012346	0.039040	0.037037
0.000000	0.012346	0.000814	0.064150
0.017459	0.012346	0.039040	0.082817
0.017459	0.012346	0.075096	0.097991
0.017459	0.012346	0.098765	0.111111
0.021383	0.012346	0.157619	0.192450
0.021383	0.012346	0.267363	0.248452
0.012346	0.012346	0.084552	0.293972
0.012346	0.012346	0.222222	0.333333
0.027606	0.012346	0.359300	0.577350
0.027606	0.012346		
0.210963	0.021383		
0.222222	0.021383		
0.017459	0.021383		
0.017459	0.021383		
0.021383	0.021383		
0.021383	0.021383		
0.012346	0.021383		
0.012346	0.021383		
0.027606	0.021383		
0.027606	0.021383		
0.210239	0.027606		
0.222907	0.027606		
0.017459	0.027606		
0.012346	0.027606		
0.012346	0.027606		
0.027606	0.027606		
0.027606	0.027606		
0.210239	0.032664		
0.222907	0.032664		
0.024691	0.032664		
0.012346	0.032664		
0.037037	0.032664		
0.237474	0.037037		
0.199832	0.037037		
0.237474	0.037037		
0.148662	0.037037		
0.222565	0.037037		
0.256897	0.037037		
0.153206	0.037037		
0.153206	0.037037		
0.049383	0.037037		
0.039040	0.037037		
0.039040	0.037037		
0.039040	0.037037		
0.111795	0.037037		
0.044513	0.037037		
0.044513	0.037037		
0.117770	0.037037		
0.117770	0.037037		
0.053814	0.037037		
0.053814	0.037037		
0.061728	0.037037		
0.061728	0.037037		
0.202107	0.064150		
0.235541	0.064150		
0.222565	0.064150		
0.256897	0.064150		
0.153206	0.064150		
0.153206	0.064150		
0.039040	0.064150		
0.039040	0.064150		
0.044513	0.064150		
0.044513	0.064150		
0.117770	0.064150		
0.117770	0.064150		
0.053814	0.064150		
0.053814	0.064150		
0.000814	0.064150		
0.061728	0.064150		
0.061728	0.064150		
0.199832	0.082817		
0.237474	0.082817		
0.224610	0.082817		
0.255111	0.082817		
0.123457	0.082817		
0.178052	0.082817		
0.039040	0.082817		
0.044513	0.082817		
0.044513	0.082817		
0.121591	0.082817		
0.113822	0.082817		
0.061728	0.082817		
0.061728	0.082817		
0.199832	0.097991		
0.127107	0.097991		
0.175465	0.097991		
0.075096	0.097991		
0.148662	0.097991		
0.473018	0.111111		
0.481640	0.111111		
0.289532	0.111111		
0.289532	0.111111		
0.185596	0.111111		
0.289532	0.111111		
0.185596	0.111111		
0.185596	0.111111		
0.289532	0.111111		
0.267363	0.111111		
0.157619	0.111111		
0.148662	0.111111		
0.267363	0.111111		
0.157619	0.111111		
0.148662	0.111111		
0.267363	0.111111		
0.343689	0.111111		
0.267363	0.111111		
0.347657	0.111111		
0.111795	0.111111		
0.098765	0.111111		
0.243182	0.111111		
0.468648	0.111111		
0.518665	0.111111		
0.222565	0.111111		
0.243182	0.111111		
0.329424	0.111111		
0.216314	0.111111		
0.267363	0.111111		
0.347657	0.111111		
0.248759	0.111111		
0.325233	0.111111		
0.393903	0.111111		
0.185596	0.111111		
0.185596	0.111111		
0.289532	0.111111		
0.459783	0.111111		
0.510670	0.111111		
0.882781	0.111111		
0.111795	0.111111		
0.248759	0.111111		
0.148662	0.111111		
0.267363	0.111111		
0.267363	0.111111		
0.347657	0.111111		
0.832395	0.111111		
0.943617	0.111111		
0.192846	0.192450		
0.284755	0.192450		
0.262182	0.192450		
0.262182	0.192450		
0.267363	0.192450		
0.347657	0.192450		
0.237474	0.192450		
0.468648	0.192450		
0.518665	0.192450		
0.248759	0.192450		
0.325233	0.192450		
0.272445	0.192450		
0.343689	0.192450		
0.325233	0.192450		
0.393903	0.192450		
0.192846	0.192450		
0.284755	0.192450		
0.459783	0.192450		
0.510670	0.192450		
0.157619	0.192450		
0.262182	0.192450		
0.272445	0.192450		
0.343689	0.192450		
0.834042	0.192450		
0.942162	0.192450		
0.289532	0.248452		
0.272445	0.248452		
0.471566	0.248452		
0.516014	0.248452		
0.267363	0.248452		
0.347657	0.248452		
0.289532	0.248452		
0.459783	0.248452		
0.510670	0.248452		
0.267363	0.248452		
0.347657	0.248452		
0.832395	0.248452		
0.943617	0.248452		
0.381519	0.293972		
0.585737	0.293972		
0.381519	0.293972		
0.374259	0.293972		
0.576293	0.293972		
0.381519	0.293972		
0.216314	0.293972		
0.832395	0.293972		
0.943617	0.293972		
0.084552	0.293972		
0.303412	0.333333		
0.289532	0.333333		
0.481640	0.333333		
0.481640	0.333333		
0.510670	0.333333		
0.639478	0.333333		
0.510670	0.333333		
0.510670	0.333333		
0.639478	0.333333		
0.518665	0.333333		
0.518665	0.333333		
0.645881	0.333333		
0.359300	0.333333		
0.526540	0.333333		
0.359300	0.333333		
0.526540	0.333333		
0.518665	0.333333		
0.645881	0.333333		
0.347657	0.333333		
0.347657	0.333333		
0.518665	0.333333		
0.347657	0.333333		
0.518665	0.333333		
0.770790	0.333333		
0.667809	0.333333		
0.770790	0.333333		
0.553219	0.333333		
0.673943	0.333333		
0.407594	0.333333		
0.560608	0.333333		
0.794452	0.333333		
0.545729	0.333333		
0.667809	0.333333		
0.397370	0.333333		
0.553219	0.333333		
0.560608	0.333333		
0.680022	0.333333		
0.545729	0.333333		
0.667809	0.333333		
0.222222	0.333333		
0.639478	0.577350		
0.645881	0.577350		
0.359300	0.577350		
0.526540	0.577350		
0.518665	0.577350		
0.667809	0.577350		
0.407594	0.577350		
0.560608	0.577350		
0.545729	0.577350		
0.667809	0.577350		
0.560608	0.577350		
0.680022	0.577350		


==> data/ddr2.txt <==
F           D           F_pot_opt   D_pot_opt
0.216314	0.012346	0.000814	0.064150
0.210239	0.012346	0.084552	0.293972
0.222907	0.012346	0.359300	0.577350
0.012346	0.012346		
0.024691	0.012346		
0.000000	0.012346		
0.017459	0.012346		
0.017459	0.012346		
0.017459	0.012346		
0.021383	0.012346		
0.021383	0.012346		
0.012346	0.012346		
0.012346	0.012346		
0.027606	0.012346		
0.027606	0.012346		
0.210963	0.021383		
0.222222	0.021383		
0.017459	0.021383		
0.017459	0.021383		
0.021383	0.021383		
0.021383	0.021383		
0.012346	0.021383		
0.012346	0.021383		
0.027606	0.021383		
0.027606	0.021383		
0.210239	0.027606		
0.222907	0.027606		
0.017459	0.027606		
0.012346	0.027606		
0.012346	0.027606		
0.027606	0.027606		
0.027606	0.027606		
0.210239	0.032664		
0.222907	0.032664		
0.024691	0.032664		
0.012346	0.032664		
0.037037	0.032664		
0.237474	0.037037		
0.199832	0.037037		
0.237474	0.037037		
0.148662	0.037037		
0.222565	0.037037		
0.256897	0.037037		
0.153206	0.037037		
0.153206	0.037037		
0.049383	0.037037		
0.039040	0.037037		
0.039040	0.037037		
0.039040	0.037037		
0.111795	0.037037		
0.044513	0.037037		
0.044513	0.037037		
0.117770	0.037037		
0.117770	0.037037		
0.053814	0.037037		
0.053814	0.037037		
0.061728	0.037037		
0.061728	0.037037		
0.202107	0.064150		
0.235541	0.064150		
0.222565	0.064150		
0.256897	0.064150		
0.153206	0.064150		
0.153206	0.064150		
0.039040	0.064150		
0.039040	0.064150		
0.044513	0.064150		
0.044513	0.064150		
0.117770	0.064150		
0.117770	0.064150		
0.053814	0.064150		
0.053814	0.064150		
0.000814	0.064150		
0.061728	0.064150		
0.061728	0.064150		
0.199832	0.082817		
0.237474	0.082817		
0.224610	0.082817		
0.255111	0.082817		
0.123457	0.082817		
0.178052	0.082817		
0.039040	0.082817		
0.044513	0.082817		
0.044513	0.082817		
0.121591	0.082817		
0.113822	0.082817		
0.061728	0.082817		
0.061728	0.082817		
0.199832	0.097991		
0.127107	0.097991		
0.175465	0.097991		
0.075096	0.097991		
0.148662	0.097991		
0.473018	0.111111		
0.481640	0.111111		
0.289532	0.111111		
0.289532	0.111111		
0.185596	0.111111		
0.289532	0.111111		
0.185596	0.111111		
0.185596	0.111111		
0.289532	0.111111		
0.267363	0.111111		
0.157619	0.111111		
0.148662	0.111111		
0.267363	0.111111		
0.157619	0.111111		
0.148662	0.111111		
0.267363	0.111111		
0.343689	0.111111		
0.267363	0.111111		
0.347657	0.111111		
0.111795	0.111111		
0.098765	0.111111		
0.243182	0.111111		
0.468648	0.111111		
0.518665	0.111111		
0.222565	0.111111		
0.243182	0.111111		
0.329424	0.111111		
0.216314	0.111111		
0.267363	0.111111		
0.347657	0.111111		
0.248759	0.111111		
0.325233	0.111111		
0.393903	0.111111		
0.185596	0.111111		
0.185596	0.111111		
0.289532	0.111111		
0.459783	0.111111		
0.510670	0.111111		
0.882781	0.111111		
0.111795	0.111111		
0.248759	0.111111		
0.148662	0.111111		
0.267363	0.111111		
0.267363	0.111111		
0.347657	0.111111		
0.832395	0.111111		
0.943617	0.111111		
0.192846	0.192450		
0.284755	0.192450		
0.262182	0.192450		
0.262182	0.192450		
0.267363	0.192450		
0.347657	0.192450		
0.237474	0.192450		
0.468648	0.192450		
0.518665	0.192450		
0.248759	0.192450		
0.325233	0.192450		
0.272445	0.192450		
0.343689	0.192450		
0.325233	0.192450		
0.393903	0.192450		
0.192846	0.192450		
0.284755	0.192450		
0.459783	0.192450		
0.510670	0.192450		
0.157619	0.192450		
0.262182	0.192450		
0.272445	0.192450		
0.343689	0.192450		
0.834042	0.192450		
0.942162	0.192450		
0.289532	0.248452		
0.272445	0.248452		
0.471566	0.248452		
0.516014	0.248452		
0.267363	0.248452		
0.347657	0.248452		
0.289532	0.248452		
0.459783	0.248452		
0.510670	0.248452		
0.267363	0.248452		
0.347657	0.248452		
0.832395	0.248452		
0.943617	0.248452		
0.381519	0.293972		
0.585737	0.293972		
0.381519	0.293972		
0.374259	0.293972		
0.576293	0.293972		
0.381519	0.293972		
0.216314	0.293972		
0.832395	0.293972		
0.943617	0.293972		
0.084552	0.293972		
0.303412	0.333333		
0.289532	0.333333		
0.481640	0.333333		
0.481640	0.333333		
0.510670	0.333333		
0.639478	0.333333		
0.510670	0.333333		
0.510670	0.333333		
0.639478	0.333333		
0.518665	0.333333		
0.518665	0.333333		
0.645881	0.333333		
0.359300	0.333333		
0.526540	0.333333		
0.359300	0.333333		
0.526540	0.333333		
0.518665	0.333333		
0.645881	0.333333		
0.347657	0.333333		
0.347657	0.333333		
0.518665	0.333333		
0.347657	0.333333		
0.518665	0.333333		
0.770790	0.333333		
0.667809	0.333333		
0.770790	0.333333		
0.553219	0.333333		
0.673943	0.333333		
0.407594	0.333333		
0.560608	0.333333		
0.794452	0.333333		
0.545729	0.333333		
0.667809	0.333333		
0.397370	0.333333		
0.553219	0.333333		
0.560608	0.333333		
0.680022	0.333333		
0.545729	0.333333		
0.667809	0.333333		
0.222222	0.333333		
0.639478	0.577350		
0.645881	0.577350		
0.359300	0.577350		
0.526540	0.577350		
0.518665	0.577350		
0.667809	0.577350		
0.407594	0.577350		
0.560608	0.577350		
0.545729	0.577350		


==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

18.6.21  svjour3.cls    -    Mathmatical Subject Classification (2020) year changed

18.6.21  template.tex   -    subclass as mandatory (% removed \subclass{...} command)

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


